The generalization error of max-margin linear classifiers: Benign overfitting and high dimensional asymptotics in the overparametrized regime

Modern machine learning classifiers often exhibit vanishing classification error on the training set. They achieve this by learning nonlinear representations of the inputs that maps the data into linearly separable classes. Motivated by these phenomena, we revisit high-dimensional maximum margin classification for linearly separable data. We consider a stylized setting in which data $(y_i,{\boldsymbol x}_i)$, $i\le n$ are i.i.d. with ${\boldsymbol x}_i\sim\mathsf{N}({\boldsymbol 0},{\boldsymbol \Sigma})$ a $p$-dimensional Gaussian feature vector, and $y_i \in\{+1,-1\}$ a label whose distribution depends on a linear combination of the covariates $\langle {\boldsymbol \theta}_*,{\boldsymbol x}_i \rangle$. While the Gaussian model might appear extremely simplistic, universality arguments can be used to show that the results derived in this setting also apply to the output of certain nonlinear featurization maps. We consider the proportional asymptotics $n,p\to\infty$ with $p/n\to \psi$, and derive exact expressions for the limiting generalization error. We use this theory to derive two results of independent interest: $(i)$ Sufficient conditions on $({\boldsymbol \Sigma},{\boldsymbol \theta}_*)$ for `benign overfitting' that parallel previously derived conditions in the case of linear regression; $(ii)$ An asymptotically exact expression for the generalization error when max-margin classification is used in conjunction with feature vectors produced by random one-layer neural networks.

==> abs.txt <==
Modern machine learning models are often so complex that they achieve vanishing classification error on the training set. Max-margin linear classifiers are among the simplest classification methods that have zero training error (with linearly separable data).  Despite their simplicity, their high-dimensional behavior is not yet completely understood. We assume to be given i.i.d. data $(y_i,{\boldsymbol x}_i)$, $i\le n$ with ${\boldsymbol x}_i\sim{\sf \N}(0,{\boldsymbol \Sigma})$ a $p$-dimensional feature vector, and $y_i \in\{+1,-1\}$ a label whose distribution depends on a linear combination  of the covariates $\<{\boldsymbol\theta}_*,{\boldsymbol x}_i\>$. We consider the proportional asymptotics $n,p\to\infty$ with $p/n\to \psi$, and derive exact expressions for the limiting prediction error. Our asymptotic results match simulations already  when $n,p$ are of the order of a few hundreds.

We explore several choices for the the pair $({\boldsymbol \theta}_*,{\boldsymbol \Sigma})$, and show that the resulting generalization curve (test error error as a function of the overparametrization ratio $\psi=p/n$) is qualitatively different, depending on this choice.  In particular we consider a specific structure of $(\boldsymbol \theta}_*,{\boldsymbol\Sigma})$ that captures the behavior of nonlinear random feature models or, equivalently, two-layers neural networks with random first layer weights. In this case, we aim at classifying data $(y_i,{\boldsymbol x}_i)$ with ${\boldsymbol x}_i\in{\mathbb R}^d$ but we do so by first embedding them a $p$ dimensional feature space via ${\boldsymbol x}_i\mapsto\sigma({\boldsymbol W}{\boldsymbol x}_i)$ and then finding a max-margin classifier in this space. We derive exact formulas in the proportional asymptotics $p,n,d\to\infty$ with $p/d\to\psi_1$, $n/d\to\psi_2$ and observe that the  test error is minimized in the highly overparametrized regime $\psi_1\gg 0$.

